Galaxy Flybys: Evolution of the Bulge, Disk, and Spiral Arms

Galaxy flybys are as common as mergers in low redshift universe and are important for galaxy evolution as they involve the exchange of significant amounts of mass and energy. In this study we investigate the effect of minor flybys on the bulges, disks, and spiral arms of Milky Way mass galaxies for two types of bulges - classical bulges and boxy/peanut pseudobulges. Our N-body simulations comprise of two disk galaxies of mass ratios 10:1 and 5:1, where the disks of the galaxies lie in their orbital plane and the pericenter distance is varied. We performed photometric and kinematic bulge-disk decomposition at regular time steps and traced the evolution of the disk size, spiral structure, bulge sersic index, bulge mass, and bulge angular momentum. Our results show that the main effect on the disks is disk thickening, which is seen as the increase in the ratio of disk scale height to scale radius. The strength of the spiral structure A2/A0 shows small oscillations about the mean time-varying amplitude in the pseudobulge host galaxies. The flyby has no significant effect on non-rotating classical bulge, which shows that these bulges are extremely stable in galaxy interactions. However, the pseudobulges become dynamically hotter in flybys indicating that flybys may play an important role in accelerating the rate of secular evolution in disk galaxies. This effect on pseudobulges is a result of their rotating nature as part of the bar. Also, flybys do not affect the time and strength of bar buckling.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
